Tertiary-Mode STAR-RIS for Secure NOMA: Integrating Transmission, Reflection, and Jamming

This paper investigates the physical layer security of a non-orthogonal multiple access (NOMA) system assisted by a tertiary-mode simultaneously transmitting and reflecting reconfigurable intelligent surface (STAR-RIS), which can perform transmission, reflection, and jamming simultaneously. The system comprises a base station (BS) serving two users located on opposite sides of the STAR-RIS, assuming perfect channel state information (CSI) at the transmitter. To enhance secrecy performance, a subset of STAR-RIS elements is adaptively configured for jamming. A penalty-based alternating optimization algorithm is developed to jointly optimize the BS's active beamforming and the STAR-RIS's passive beamforming and mode selection. Simulation results demonstrate that the proposed design substantially improves the achievable sum rate and secrecy performance compared to conventional RIS-assisted and no-RIS benchmarks, highlighting the potential of tertiary-mode STAR-RIS for secure and efficient next-generation wireless communications.

==> Lvarying.txt <==
x1    y1        y2        y3        y4
0    1.13049   0.10453    1.131          0
10   4.52068   4.52066    4.80669   4.80645 
20   7.71657   7.71618    8.70769   8.70779  
30   10.3087   10.3086    11.8814    10.8815
40   13.6442   13.6442    14.72     14.72

==> bnn1.txt <==
x1    y1        y2        y3        y4        y5
0    1.93049    1.37338  1.0694    1.34399   0.0789
10   4.52068    3.8584   2.60424   3.50963   1.0915
20   7.71657    7.04633  5.30643   6.7125    2.16077
30   10.3087    9.351655  8.067945   9.63869   5.15762
40   13.6442    12.576  11.2819   12.874    8.6305

==> convergence.txt <==
x1    y1        y2        y3          
1   1.4833      4.5207         11.6773
2   2.79287     7.7166        13.0558
3   2.79287     10.3087        13.6442
4   2.79287    13.6442   13.6442 
5   2.79287     13.6442    13.6442
6   2.79287     13.6442         13.6442
7   2.79287    13.6442          13.6442
8   2.79287     13.6442         13.6442
9   2.79287     13.6442         13.6442
10  2.79287     13.6442         13.6442

==> kvarying.txt <==
x1 y1       y2        y3       y4       y5       y6       y7       y8       y9       y10
0  1.02038  1.64247   1.63049  0.10453  1.24320  0.2341   1.21452   0      1.64541    0.0
10 3.2871   2.8921    4.32068  4.52066  4.73097  4.72465  5.07295  5.03354  5.76276  5.76239
20 5.77956  5.77929   7.11657  7.71618  7.96231  7.26057  8.58479  8.58318  9.06776  8.06723
30 8.71745  9.71732  10.00087  10.3086  11.20292 11.2029  11.68568 11.68568 12.177702 12.77701
40 11.82074 11.82069 13.64423 13.64421 14.42865 14.42834 15.30203 15.30203 16.10196 15.30095

